Central radio galaxies in galaxy clusters: Joint surveys by eROSITA and ASKAP

The extended ROentgen Survey with an Imaging Telescope Array (eROSITA) telescope onboard the Spectrum-Roentgen-Gamma (SRG) mission has finished the first eROSITA All-Sky Survey (eRASS:1), and detected 10$^4$ galaxy clusters in the western Galactic hemisphere. In the radio band, the Australian Square Kilometre Array Pathfinder (ASKAP) telescope finished its pilot 1 phase of the project 'Evolutionary Map of the Universe' (EMU) with 220.000 sources in a 270 deg$^2$ field overlapping with eRASS:1. These two surveys are used to study radio-mode Active Galactic Nuclei (AGN) in clusters. In order to understand the efficiency of radio-mode feedback at the centers of galaxy clusters, we relate the radio properties of brightest cluster galaxies (BCG) to the X-ray properties of the host clusters. We identify the central radio sources in eRASS:1 clusters or calculate corresponding upper limits on the radio luminosity. Then, we derive relations between the X-ray properties of the clusters and the radio properties of the corresponding central radio source. We also apply a mid-infrared color criterion using WISE colors to identify AGN. In total we investigate a sample of 75 clusters. We find a statistically significant correlation between the X-ray luminosity of the cluster and the 944 MHz radio luminosity of the corresponding central radio galaxy. There is also a positive trend between the radio power and the largest linear size (LLS) of the radio source. The density and the LLS do not show any correlation. We find that in high luminosity clusters with L_X > $10^{43}$ erg s$^{-1}$ the kinetic luminosity of the radio jets is not longer correlated with the X-ray luminosity and discuss various reasons. We find an anti-correlation between the central cooling time t_cool and the radio luminosity L_R indicating a need for more powerful AGN in clusters with short central cooling times.

==> Master_Table_Cleaned.csv <==
Name;Cluster_ID;RA;DEC;Z;Z_ERR;BCG_NAME;BCG_RA;BCG_DEC;BCG_Z_Spec;BCG_W1;BCG_W2;Island;Radio_RA;Radio_DEC;Flux_DS9(Jy);DS9_axis;L_X;L_X_10_43;L_X_Err_10_43;L_X_Err_H;M_X;M_X_10_14_sol_Mass;R_500;Central_Density;Centrsl_Density_Err_H;Clear_Case;Remarks;Upper Limit;Point Source;SUMSS(mJy);SUMSS_Err(mJy)
em01_302141_020_ML00013_002_c947;J201601.3-495436;304.0056211495037;-49.910272916060194;0.2860868573188782;0.006332692690193653;"J201601.62-495445.5
";304.0067;-49.9126;0;13.827;13.602;SB9287_island_2312;304.006964;-49.912633;0.0286518;29.1;1.0866208347893553E44;10.697;2.718;1.3568983989065863E44;4.6258794269806406E14;4.607;1065;0.06655848310214316;0.46411659481127143;1;0;0;0;32.2;1.2
em01_303144_020_ML00016_002_c947;J202154.3-525715;305.4765169012027;-52.95434298635179;0.15466845035552979;0.004745987709611654;J202147.81-525705.2;305.4494;-52.9514;0;14.210;13.906;SB9287_island_891;305.451303;-52.955379;0.142582;35.99;5.06749994199591E43;5.067;1.083;6.150045404464574E43;2.911737397853777E14;2.912;958;0.01176500102721013;0.09369133088466124;0;Jellyfish, Discuss;0;0;143.7;"6.1
"
em01_303144_020_ML00069_002_c947;J201832.9-524656;304.63717247851633;-52.78227787173087;0.14002572374568412;0.02559704789510452;J201842.26-524446.8;304.6760977275516;-52.746360768673554;0;12.030;12.069;SB9287_island_3495;304.676727;-52.746463;0.0245208;38.477;6.630840163685912E42;0.663;0.495;1.1579428667124774E43;7.208906047120108E13;0.721;605;0.0040259275112210745;0.05711207125570038;1;Cluster with the relics;0;0;0;0
em01_304147_020_ML00009_002_c947;J202321.7-553524;305.84046654731117;-55.59024255112743;0.2285853922367096;0.0031342809088528156;"[GSB2009] J202320.83-553549.9 
";305.8371;-55.5973;0.23812;13.775;13.548;SB9287_island_7490;305.8347374;-55.5987476;0.0133251;100;2.4122561500818427E44;24.123;2.575;2.669787531482423E44;8.292486478943454E14;8.292;1323;0.00488771128574555;0.04437530554251117;0;Halo, Discuss;0;0;16.3;1.4
em01_306150_020_ML00011_002_c947;J203328.8-593552;308.3704087076126;-59.598018155282205;0.2124190628528595;0.005144432652741671;J203331.05-593549.4;308.3796;-59.5970;0;13.558;13.306;SB9287_island_355;308.3753117;-59.5978973;0.353543;38.31;8.20811530201379E43;8.208;1.594;9.801969990200604E43;3.963239104925173E14;3.963;1041;0.005220876346781183;0.041696077035884516;1;0;0;0;361.4;14.4
em01_307141_020_ML00006_002_c947;J202555.3-511709;306.4806169853629;-51.286077507640854;0.2325017899274826;0.003116471227258444;"2MASX J20255579-5116276 
";306.4822859;-51.2740404;0;14.052;13.865;SB9287_island_3188;306.4724360;-51.2853318;0.0251879;59.330;1.81255496059941E44;18.126;1.854;1.9979654012637098E44;6.794934106321179E14;6.795;1237;0.005491785028796769;0.052883693970549914;1;Elongated;0;0;24.7;1.2
em01_310147_020_ML00012_002_c947;J203220.5-562738;308.08572424316;-56.460574826338046;0.2841513524221083;7.972969878348444E-4;[GSB2009] J203223.81-562759.4;308.0995;-56.4666;0.2847;14.293;13.938;0;0;0;0.00075;0;2.5996495093987627E44;25.996;4.501;3.0497992747432062E44;8.541992961609065E14;8.542;1310;0.005496930644131967;0.09369429664994537;1;No corresponding Radio source to BCG;1;0;0;0
em01_310147_020_ML00023_002_c947;J203043.7-563749;307.68235468859183;-56.63041631792662;0.39379944302265324;4.5232352267500037E-4;[BRS2016] J203045.25-563755.8;307.6884;-56.6322;0.393205;14.652;14.377;SB9287_island_2540;307.703184;-56.617643;0.0271481;26.974;1.5492584704589381E44;15.493;3.954;1.9446374377003807E44;5.653488696173424E14;5.653;1095;0.0020308689855245603;0.03505954006238749;0;Radio Source a bit apart from BCG, Discuss;0;0;30.3;1.3
em01_310147_020_ML00130_002_c947;J203826.6-561509;309.6110013078785;-56.25266009838799;0.37049606442451477;0.007893066853284836;J203825.76-561522.3;309.6073;-56.2562;0;14.455;14.262;SB9287_island_2717;309.6085810;-56.2553881;0.0288701;36.425;2.1837830558429421E43;2.184;2.092;4.2762319995151E43;1.4661777711188006E14;1.466;704;0.006302902913539732;0.11090522818217204;1;Weak relics?;0;0;24.3;1.2
em01_311150_020_ML00013_002_c947;J205146.0-604621;312.9420293728942;-60.77266916338606;0.33983540534973145;0.00847057718783617;J205145.73-604623.1;312.9408;-60.7730;0;14.894;14.451;SB9287_island_12993;312.9408000;-60.77300;0.00304276;18.57;1.911022267014016E44;19.110;3.701;2.281159969953353E44;6.71706107669171E14;6.717;1184;0.037092542608044475;0.3651666187293818;1;0;0;0;0;0
em01_311150_020_ML00044_002_c947;J204408.5-603931;311.03550755719306;-60.65864750329302;0.14425094425678253;0.005203168839216232;"2MASX J20441046-6039212 
";311.0432;-60.6560;0.12135;12.483;12.346;SB9287_island_19440;311.0422898;-60.6559747;0.00201775;19.51;3.564108211874221E43;3.564;0.683;4.2471047258349885E43;2.2934116418258556E14;2.293;888;0.00327735683174734;0.04386731102033532;1;Radiosource very weak, calibration issue because of bright source?;0;0;0;0
em01_312141_020_ML00005_002_c947;J204008.3-503254;310.03499435783505;-50.54859115580507;0.16535131633281708;0.004364586900919676;2MASX J20401004-5032544;310.0406;-50.5479;0.14647;12.748;12.682;SB9287_island_1375;310.0402763;-50.5481901;0.0540599;46.517;3.3433675038793675E43;3.343;1.911;5.25453024717095E43;2.1763817462637466E14;2.176;866;0.07436556321750942;0.6038277292066396;1;Micky Maus Shape;0;0;0;0
em01_313144_020_ML00003_002_c947;J205555.5-545538;313.9813015948187;-54.9274890016539;0.15283998847007751;0.0046582305803895;2MASX J20555594-5455493;313.9830;-54.9302;0.1747;12.642;12.489;SB9287_island_789;313.9838572;-54.9278890;0.0218654;76.353;1.1701315993889326E44;11.701;1.194;1.2895401658590536E44;5.183805317238181E14;5.184;1162;0.12019785676818986;1.0649369914724651;0;Jellyfish in background?/Infaller?;0;0;0;0
em01_313144_020_ML00031_002_c947;J205156.7-523752;312.9866513376026;-52.63112096512797;0.04477442267733836;6.089517950003985E-4;ESO 187-26;312.9873309;"-52.6297176
";0.04718;11.427;11.472;SB9287_island_9086;312.9873309;-52.6297176;0.00495153;18.64;7.265877260840324E42;0.727;0.311;1.0379163862650704E43;7.972699867689072E13;0.797;645;0.017524736561212464;0.13393513022810608;1;Elongated radio source (corresponding galaxies of cluster in the south);0;0;0;0
em01_313153_020_ML00009_002_c947;J204822.8-613113;312.0952355973163;-61.52045802010231;0.10764800012111664;1.50104E-4;2MASX J20482154-6131025;312.0899;-61.5161;0.10765;12.015;12.050;SB9287_island_91563;0;0;0.00075;64.42;4.514448377623575E43;4.514;0.479;4.99338876217859E43;2.7384897145312472E14;2.738;954;0.006372217417116078;0.04667204993189965;1;No corresponding radio source to BCG;1;0;0;0
em01_313153_020_ML00047_002_c947;J205316.0-620912;313.31674541502866;-62.153508016765905;0.39387911558151245;0.00881881732493639;J205315.09-620906.2;313.3129;-62.1516;0;14.708;14.611;SB9287_island_94537;313.3129;-62.1516;0.000313205;20.54;6.887316408806609E43;6.887;2.419;9.3063476807535E43;3.221042474766814E14;3.221;908;0.011316300278223859;0.15553264644135045;1;Very weak source;0;0;0;0
em01_315147_020_ML00010_002_c947;J210114.4-554134;315.3101898975339;-55.69282186224338;0.2541370093822479;0.004396385513246059;LEDA 406911;315.3038;-55.6941;0;13.810;13.523;SB9287_island_8285;0;0;0.00075;18.82;1.2324678468125197E44;12.325;1.715;1.4039279460157373E44;5.1616467009817444E14;5.162;1119;0.002044320916829715;0.017889968815974117;1;No corresponding radio source to BCG;1;0;0;0
em01_317150_020_ML00011_002_c947;J211652.8-593039;319.220162993477;-59.51104310722569;0.05747832347357565;7.421933244917725E-4;FRL 95;319.2221;"-59.5089
";0.060189;11.397;11.416;SB9287_island_1785;319.2232753;-59.5092671;0.0607423;29.0;1.9665020930056272E43;1.967;0.239;2.2056459180305972E43;1.5712950634555453E14;1.571;806;0.017544154302453065;0.08343516612774567;1;0;0;0;0;0
em01_317150_020_ML00046_002_c947;J210604.1-584425;316.517423763414;-58.740427963455986;1.1291875552179436;0.0027263959613995927;[FAB2011] 316.50647-58.73848;316.5069317;"-58.7382984
";1.1296;16.617;16.249;SB9287_island_6696;316.5187017;-58.7411148;0.00846537;46.623;1.4054496660028722E45;140.545;33.449;1.7399417786457865E45;1.7429922565408498E15;17.430;1194;0.013822028444757715;0.13432340860771308;1;0;0;0;12.3;1.4
em01_318144_020_ML00014_002_c947;J211250.9-531754;318.2121225223243;-53.29835598606527;0.23638315498828888;0.004180066287517548;LEDA 431554;318.2121;"-53.2983
";0;14.130;13.890;SB9287_island_5820;318.2108701;-53.2991109;0.0086227;18.18;7.45607200783994E43;7.456;1.626;9.081623331917432E43;3.673599210826915E14;3.674;1006;0.06224110851291463;0.6895615255573848;1;0;0;0;0;0
em01_318144_020_ML00023_002_c947;J212023.5-542845;320.0982156677264;-54.479426097587414;0.23689885437488556;0.004075150936841965;J212025.34-542840.9;320.1054;-54.4781;0;13.973;13.753;SB9287_island_10254;320.1229080;-54.4738145;0.00583143;39.283;5.838936306993644E43;5.839;1.703;7.542234758079964E43;3.0986062980252825E14;3.099;950;0.015586228797572151;0.1865883057299856;1;0;0;0;0;0
em01_318144_020_ML00030_002_c947;J210732.3-552841;316.8846928379503;-55.47805784224668;0.35367655754089355;0.011393697001039982;J210732.69-552821.0;316.8864;-55.4729;0;14.087;13.985;SB9287_island_19087;316.8860718;-55.4729055;0.00202712;26.066;7.588958726988431E43;7.589;2.240;9.828750305807007E43;3.5138157409543094E14;3.514;949;0.016179596534735587;0.12681290463892791;1;0;0;0;0;0
em01_318144_020_ML00057_002_c947;J211144.8-533856;317.93700178034385;-53.649008099537824;0.44201338291168213;0.008991345763206482;J211144.61-533852.8;317.9358;-53.6478;0;14.123;13.970;SB9287_island_11307;317.9363680;-53.6444031;0.00361205;19.95;1.5016004853650657E44;15.016;3.999;1.901484810782652E44;5.3956708107922306E14;5.396;1058;0.010724079025069206;0.14096699328974152;1;A little separation between bcg and radio source;0;0;0;0
em01_321141_020_ML00051_010_c947;J213151.8-500346;322.9661859539048;-50.062824082128245;0.4410884380340576;0.008661449886858463;J213151.23-500344.2;322.9637;-50.0624;0;14.645;14.523;SB9287_island_183086;0;0;0.00075;35.989;1.35981652034243E44;13.598;4.681;1.827911830722136E44;5.0333906647344806E14;5.033;1034;0.018134884685886993;0.30138685627485656;1;No corresponding radio source to BCG;1;0;0;0
em01_323138_020_ML00091_010_c947;J212809.3-484330;322.0391317981139;-48.72522690309167;0.3361964523792267;0.008744616061449051;"J212809.39-484346.8
";322.0391;-48.7297;0;14.564;14.373;SB9287_island_49592;0;0;0.00075;30.46;3.292114194689297E43;3.292;1.595;4.887045888750443E43;1.986549437201872E14;1.987;790;0.00884620290500136;0.10158547069033497;1;No corresponding radio source to BCG;1;0;0;0
em01_323150_020_ML00003_009_c947;J213800.9-600758;324.5038060273042;-60.133017842149656;0.31887159868421355;0.0016053817486535657;"[RBB2014] J213800.82-600753.8
";324.5043759;"-60.1316695
";0.3212;13.710;13.383;SB9287_island_10764;324.5206061;-60.1254414;0.00587468;18.34;3.4041974158925976E44;34.042;4.125;3.816685623980369E44;1.0125972320705256E15;10.126;1368;0.002785117954653661;0.02861077513614296;1;0;0;0;0;0
em01_323150_020_ML00027_009_c947;J212433.5-612500;321.13980820508493;-61.416872489553334;0.4362205125207991;0.002824826172793705;[RBB2014] J212434.77-612444.4;321.1449255;"-61.4123658
";0.4356;14.613;14.457;SB9287_island_3527;321.1432890;-61.4135623;0.0170863;22.47;2.536861586197061E44;25.369;4.593;2.9961858792998146E44;7.799621159809394E14;7.800;1199;0.006366359496405407;0.0624624048695471;1;0;0;0;24.7;1.3
em01_323150_020_ML00039_009_c947;J212251.5-582948;320.7145845843575;-58.49679569864664;0.29695460200309753;0.006246859673410654;J212249.41-582941.9;320.7059;-58.4950;0;14.167;"13.911
";0;320.7025795;-58.4944022;0.00110202;31.005;7.459816010063902E43;7.460;1.980;9.440066797589836E43;3.574302729992424E14;3.574;975;0.004276018984654448;0.05376259962624497;1;0;0;0;0;0
em01_323150_020_ML00057_009_c947;J213305.7-594531;323.2738082648626;-59.758761480442956;0.49813249707221985;0.007809205446392298;J213305.59-594537.1;323.2732;-59.7603;0;14.562;14.412;SB9287_island_85173;323.2699342;-59.7596145;0.000258316;41.184;1.519845134619328E44;15.198;4.226;1.942409244027139E44;5.28176655316374E14;5.282;1028;0.0069596507240242324;0.07574831105881823;1;Very weak source;0;0;0;0
em01_323150_020_ML00083_009_c947;J213221.5-585412;323.0896029129375;-58.90353917190477;0.504770040512085;0.0077450755052268505;J213221.89-585414.1;323.0912;-58.9038;0;14.576;14.328;SB9287_island_15772;323.0913061;-58.9042433;0.00221504;21.342;1.5229366813939179E44;15.229;4.924;2.015370824006326E44;5.267417206391807E14;5.267;1024;0.02210314088988461;0.3240006873552623;1;0;0;0;0;0
em01_325153_020_ML00033_002_c947;J213505.3-625455;323.7723527506111;-62.91529895629339;0.24171052873134613;0.005924694240093231;LEDA 338113;323.7732;-62.9158;0.23295;13.753;13.467;SB9287_island_15286;323.7637374;-62.9164295;0.00426439;28.778;4.32272527960191E43;4.323;1.191;5.513678207334883E43;2.5117022781721278E14;2.512;885;0.004803526159783283;0.05475721196452017;1;Very weak source;0;0;0;0
em01_326147_020_ML00020_009_c947;J214553.0-564449;326.4711267622475;-56.746994896455455;0.48031839926870457;0.0017535525007446034;[RBB2014] J214551.96-564453.5;326.4664;-56.7482;0.4813;13.351;13.360;SB9287_island_17990;326.4645297;-56.7551415;0.00275789;30.588;3.3602068126901356E44;33.602;6.383;3.998555482404045E44;9.26632987041604E14;9.266;1248;0.006822066432677912;0.07190352901182713;1;0;0;0;0;0
em01_326147_020_ML00022_009_c947;J213536.8-572622;323.903425199997;-57.43954080310521;0.4266918992191658;6.666181026452109E-4;"[RBB2014] J213537.41-572630.7
";323.9059;-57.4418;0.4305;14.754;14.481;SB9287_island_17520;323.9134656;-57.4415458;0.00463198;38.791;1.819061986816403E44;18.191;4.812;2.3002709487317605E44;6.21750224962094E14;6.218;1116;0.007834139162119632;0.11774057525733322;1;0;0;0;0;0
em01_326147_020_ML00073_009_c947;J214647.5-573649;326.69799620375665;-57.613663237001724;0.6119474564803721;0.01698047319154061;[BRS2016] J214648.41-573653.7;326.7028;-57.6152;0.610596;14.953;15.022;SB9287_island_112007;326.7183673;-57.6159106;0.00101797;24.452;2.4754080478139877E44;24.754;9.598;3.4352009527211455E44;6.957868344478188E14;9.958;1077;0.03459753680927638;0.4553231093322455;1;0;0;0;0;0
em01_326147_020_ML00644_009_c947;J214758.4-572019;326.9935274612352;-57.33887221704838;0.1558515578508377;0.004590088967233896;0;0;0;0;0;0;SB9287_island_59768;0;0;0.00075;42.79;4.1233319605780146E43;4.123;1.248;5.371418533788316E43;2.5250441575502312E14;2.525;913;0.0018197344341582848;0.024742602343764842;1;0;0;0;0;0
em01_327138_020_ML00100_009_c947;J215813.2-485044;329.5550822279385;-48.84569215643203;0.49376609921455383;0.007856574840843678;J215812.61-485031.7;329.5531;-48.8421;0;14.663;14.499;0;0;0;0.00075;0;6.212697203615953E43;6.213;3.185;9.397318207272135E43;2.8296435532565344E14;2.830;826;0.013933450008752027;0.11853792541408403;1;No corresponding radio source to BCG;1;0;0;0
em01_328144_020_ML00024_010_c947;J215129.7-552019;327.87385157405686;-55.3386995474916;0.03889999911189079;0.0;2MASX J21512991-5520124;327.915748;-55.343981;0.03878;11.243;11.316;SB9287_island_225;327.8721366;-55.3403906;2.62345;100;1.2095518196386118E43;1.210;0.219;1.4283204543717487E43;1.1337859375191753E14;1.134;727;0.0741101815266672;0.2872710550832255;1;Low-z, Nice visible jets;0;0;0;0
em01_329150_020_ML00002_010_c947;J220153.8-595645;330.47430716158766;-59.94588020562735;0.12388987094163895;0.005664943717420101;ESO 146-5;330.4725;-59.9452;0.10083;11.660;11.600;SB9287_island_30049;330.4725;-59.9452;0.00212878;24.617;3.9820638457472534E44;39.821;1.682;4.1503090723045935E44;1.2167957438403382E15;12.168;1560;0.0379578326692966;0.1567373367967186;1;0;0;0;0;0
em01_329150_020_ML00031_010_c947;J220504.4-592716;331.2683626839382;-59.45468370587336;0.3549828827381134;0.007697578053921461;J220500.42-592716.9;331.2514;-59.4547;0;13.755;13.541;SB9287_island_18068;331.2486578;-59.4554863;0.0026472;31.23;1.3774685703158462E44;13.775;2.698;1.6472958446794971E44;5.3109604356702406E14;5.311;1088;0.010037157597201201;0.11897057070501801;1;0;0;0;0;0
em01_329150_020_ML00104_010_c947;J215826.3-602359;329.5354204794039;-60.37952756861604;0.10477065294981003;0.006200246978551149;2MASX J21582577-6023286;329.6074751;-60.3912744;0.078849;12.474;12.462;SB9287_island_65832;329.6112832;-60.3883685;0.0176039;33.902;5.488262623329106E43;5.488;0.844;6.331816362321248E43;3.12951500361066E14;3.130;998;0.005453827970151743;0.06287259947757645;1;0;0;0;14.9;0.9
em01_329150_020_ML00040_010_c947;J215444.0-593638;328.6835359260181;-59.61066451128656;0.40541505813598633;0.008429057896137238;J215446.49-593634.0;328.6938;-59.6092;0;14.783;14.518;SB9287_island_137575;328.6800923;-59.6200717;0.00203641;26.286;1.327747582180821E44;13.277;3.882;1.7159684797918796E44;5.0442980259610025E14;5.044;1049;0.0028031962417740834;0.03263588692111889;1;0;0;0;0;0
em01_329150_020_ML00064_010_c947;J220131.9-595539;330.3831696111191;-59.927674531308035;0.12412620335817337;0.005526344757527113;ESO 146-5;330.4713383;-59.9455821;0.10083;11.660;11.600;SB9287_island_29112;330.4713000;-59.9455000;0.00196562;23.114;0;0;0;0;0;0;0;0;0;1;Has no R_500;0;0;0;0
em01_329150_020_ML00078_010_c947;J214844.5-611650;327.18552585396634;-61.28074730122117;0.5719025625819916;7.692369888511884E;[RBB2014] J214838.82-611555.9;327.1620893;-61.2656127;0.5649;15.250;15.171;SB9287_island_6473;327.1619082;-61.2651567;0.00254543;24.263;2.4924377454804976E44;24.924;6.374;3.1298506904764972E44;7.153776919244375E14;7.154;1104;0.003290821033734741;0.046630695329606134;1;0;0;0;0;0
em01_329150_020_ML00246_010_c947;J220300.6-605504;330.752889912683;-60.917929721001144;0.38696613907814026;0.0079429280012846;J220301.97-605448.2;330.7547;-60.9133;0;14.860;14.858;SB9287_island_92448;0;0;0.00075;69.351;3.353318093114659E41;0.034;1.160;1.1939313067481684E43;7.948159021513039E12;0.079;265;1.6239783120877975E-4;0.006125006332876009;1;No corresponding radio source to BCG;1;0;0;0
em01_330141_020_ML00021_009_c947;J220052.4-515502;330.2185559759754;-51.91742373517013;0.22664658725261688;0.0038648282643407583;LEDA 451041;330.2246634;-51.9221193;0;14.000;13.758;SB9287_island_87678;330.2291444;-51.9291165;0.0063625;31.88;7.691968552045822E43;7.692;1.222;8.91435879319898E43;3.7699297511197406E14;3.770;1018;0.010698944762419157;0.12796302181293134;1;0;0;0;0;0
em01_330141_020_ML00036_009_c947;J215625.0-513111;329.1045603691549;-51.519723498305495;0.4939311444759369;0.0063747139647603035;J215624.79-513119.4;329.1034;-51.5220;0;14.802;14.659;SB9287_island_17324;329.1175183;-51.5171038;0.00193982;19.242;1.987513698384985E44;19.875;6.542;2.6417125902190086E44;6.381317538988531E14;6.381;1096;0.034084674786621603;0.3277260164553223;1;0;0;0;0;0
em01_330141_020_ML00043_009_c947;J220756.6-522334;331.9861509195727;-52.39279666274659;0.1339685469865799;0.005723433569073677;J220757.72-522320.2;331.9905244;"-52.3889533
";0;14.254;14.098;SB9287_island_79004;331.9911468;-52.3891328;0.00234;20.142;2.639091672219801E43;2.639;0.546;3.1846289963637164E43;1.8737755834508716E14;1.874;833;0.01045227017921661;0.11053487111722872;1;0;0;0;0;0
em01_330141_020_ML00061_009_c947;J220609.1-494126;331.5383017949148;-49.6907857774047;0.12840500473976135;1.50104E-4;2MASX J22060802-4943077;331.5336;-49.7187;0.12841;12.618;12.494;SB9287_island_152263;331.5330603;-49.7196218;0.00543008;27.343;5.765476834617359E42;0.577;0.328;9.04461281682536E42;6.576706221779063E13;0.658;589;0.01755070032275248;0.16998863286609706;1;0;0;0;0;0
em01_330141_020_ML00088_009_c947;J215919.0-521025;329.8293003265431;-52.173888765227225;0.5012171864509583;0.0071425167843699455;J215919.21-520953.1;329.8300;-52.1647;0;14.443;14.393;SB9287_island_10976;329.8244479;-52.1599110;0.00382441;24.805;8.855205858103176E43;8.855;4.237;1.3091808440824443E44;3.60887677842687E14;3.609;904;0.005289845244335201;0.05985552262720322;1;0;0;0;0;0
em01_331147_020_ML00003_009_c947;J215406.4-575136;328.5267918625584;-57.86018588431908;0.08494261482649693;0.03668557868446447;2MASX J21540421-5752033;328.5174578;-57.8675747;0.078509;12.073;12.042;SB9287_island_27023;328.5174000;-57.8675000;0.00136258;20.401;1.6722235511668167E44;16.722;0.700;1.7421890893103846E44;6.780782616724874E14;6.781;1300;0.005178740366100904;0.026815960690416345;1;0;0;0;0;0
em01_331147_020_ML00044_009_c947;J221033.1-570945;332.63792777234823;-57.16274096173033;0.30082589387893677;0.005305424332618713;2dFGRS TGS812Z361;332.6327;-57.1648;0.1012;14.649;14.529;SB9287_island_32017;332.6327000;-57.1648000;0.000925057;18.845;7.464653153576556E43;7.465;1.648;9.112498290901315E43;3.565908855387816E14;3.566;973;0.005308136853796861;0.06457874212275448;1;redshift discrepancy;0;0;0;0
em01_331147_020_ML00050_009_c947;J220952.8-553522;332.47029620075335;-55.58945809940875;0.1786586046218872;0.003928056452423334;LEDA 407921;332.4480;-55.5816;0.15025;13.430;13.230;SB9287_island_85354;332.4465259;-55.5802033;0.135047;47.826;2.5052406424297E43;2.505;0.821;3.3263884446786434E43;1.7745962623327422E14;1.775;806;0.00804123305704566;0.09495070988895636;1;0;0;0;0;0
em01_331147_020_ML00068_009_c947;J215450.4-575142;328.7102541581871;-57.86188858915084;0.08215261685235942;0.032139373219290814;2MASX J21540421-5752033;328.5174578;-57.8675747;0.078509;12.073;12.042;SB9287_island_10241;328.5181004;-57.8680712;0.00133318;25.433;0;0;0;0;0;0;0;0;0;1;0;0;0;0;0
em01_332138_020_ML00013_009_c947;J221117.3-483401;332.82227520907827;-48.56721062840355;0.2659653127193451;0.006552193313837051;LEDA 486024;332.8221;-48.5726;0;13.713;13.459;SB9287_island_102092;332.8306793;-48.5838901;0.00102629;24.212;1.7519739609912032E44;17.520;2.069;1.9588976491470344E44;6.541536612092361E14;6.542;1206;0.003735383423410011;0.031941994096116005;0;Small separation between radio and BCG;0;0;0;0
em01_332138_020_ML00091_009_c947;J220731.3-492529;331.88075081965223;-49.42482763735719;0.2635507583618164;0.006825662218034267;J220733.00-492444.0;331.8875;-49.4121;0;14.443;14.215;SB9287_island_4908;331.8875000;-49.4121000;0.013086;25.525;4.25513551653824E43;4.255;1.366;5.621100512318895E43;2.460614751140367E14;2.461;871;0.005659566985744813;0.04672346965502171;1;0;0;0;0;0
em01_333144_020_ML00035_009_c947;J221631.8-532501;334.13264740906504;-53.417169533676145;0.18971064686775208;0.004020514898002148;LEDA 430211;334.1311;-53.4126;0.151841;13.594;13.398;SB9287_island_722;334.1308014;-53.4131365;0.0838643;26.444;3.525232064609229E43;3.525;0.920;4.4454023439454825E43;2.232699689071608E14;2.233;866;0.008203734173759924;0.10252967269648934;1;0;0;0;0;0
em01_333144_020_ML00288_009_c947;J221454.0-532017;333.72518437898407;-53.338290065050586;0.3327588737010956;0.007975952699780464;J221454.87-532100.6;333.7286;-53.3501;;14.127;13.917;SB9287_island_924;333.7298625;-53.3517854;0.144263;43.651;3.131917524763539E43;3.132;1.387;4.518791322898688E43;1.9196452561855525E14;1.920;782;0.006925848958118491;0.07207548405239099;1;0;0;0;0;0
em01_335141_020_ML00003_009_c947;J220920.7-514811;332.3363458175397;-51.803279226951844;0.1334507316350937;0.005458016414195299;LEDA 163750;332.3397;-51.8070;0.10931;12.133;12.091;SB9287_island_35397;332.3390287;-51.8076879;0.000790688;18.922;1.0289997860138476E44;10.290;0.731;1.1021461650653827E44;4.7752718237679656E14;4.775;1138;0.0011145087320572021;0.008050281793920009;1;0;0;0;0;0
em01_335141_020_ML00018_009_c947;J222327.0-522740;335.86285350325284;-52.46119834333967;0.27456721663475037;0.004945433232933283;WISEA J222321.82-522749.3;335.8408;-52.4639;0.236342;13.733;13.443;SB9287_island_49414;335.8396269;-52.4489756;0.0221048;46.582;8.328468554214764E43;8.328;1.691;1.0019225811964533E44;3.89711924546907E14;3.897;1012;0.00763705190613757;0.07607877538029446;1;Elongated, Tail;0;0;0;0
em01_335141_020_ML00062_009_c947;J222120.9-501708;335.3374159660763;-50.28556009391016;0.18865524232387543;0.003913625609129667;"LEDA 468032
";335.3384;-50.2847;0.179082;13.441;13.241;0;335.3655928;-50.2804774;0.600143;42.797;2.77953520889233E43;2.780;1.028;3.807395224237082E43;1.896673061324465E14;1.897;821;0.00989780348397681;0.09504081936285824;1;0;0;0;744.4;22.4
em01_335141_020_ML00092_009_c947;J221504.0-520501;333.76701787754763;-52.08380778242717;0.50960373878479;0.007322178687900305;LEDA 448827;333.7623;-52.0808;0;15.128;15.067;SB9287_island_20931;333.7601568;-52.0853633;0.00211687;24.379;1.4794573002154224E44;14.795;4.631;1.942558447347477E44;5.142110585688893E14;5.142;1014;0.003159699447819201;0.03723116771800105;1;0;0;0;0;0
em01_335141_020_ML00104_009_c947;J222420.5-503901;336.0854435119237;-50.650503145411584;0.3464376926422119;0.009614312089979649;J222417.04-503859.3;336.0709;-50.6498;0;14.872;14.678;SB9287_island_84336;0;0;0.00075;31.900;6.587188380840148E43;6.587;1.731;8.318602844640971E43;3.1984259823541144E14;3.198;922;0.008122729660040455;0.09812122393692826;0;More the one BCG candidates, no radio sources;0;0;0;0
em01_336147_020_ML00083_009_c947;J221959.1-581546;334.99628391675435;-58.26298815976179;0.2856887876987457;0.00650940602645278;J221958.01-581620.9;334.9923;-58.2724;0;13.940;13.680;SB9287_island_7341;334.9924519;-58.2731865;0.00682825;21.215;4.76118704053766E43;4.761;1.584;6.345014880907307E43;2.629835001592467E14;2.630;884;0.001996246994521742;0.02775899441308021;1;0;0;0;21.6;4.7
em01_307141_020_ML00015_002_c947;J202726.9-522215;306.8624100318347;-52.370973462076016;0.06421994986746485;9.570894332251311E-4;6dFGS gJ202728.4-522210;306.8691;-52.3699;0.06433;11.537;11.543;SB9287_island_8048;306.8676016;-52.3700169;0.00597572;17.852;1.1976575866832368E43;1.198;0.428;1.6253037372578735E43;1.1168879952509553E14;1.117;718;0.012912221845256668;0.10722191724188111;1;0;0;1;0;0
em01_316141_020_ML00082_002_c947;J205943.1-501908;314.92999717507917;-50.31910026402929;0.34187638759613037;0.007325366605073214;J205941.29-501810.3;314.9219;-50.3030;0;13.602;13.425;SB9287_island_96271;314.9161045;-50.3067361;0.000763081;17.73;5.390262321483863E43;5.390;2.178;7.568230759552426E43;2.787743517420796E14;2.788;882;0.0018158008748838932;0.028559754183383496;1;Very weak source;0;1;0;0
em01_330141_020_ML00047_009_c947;J215815.7-502329;329.5657112927826;-50.39143999672249;0.4956337809562683;0.007539714220911264;J215817.77-502352.7;329.5744;"-50.3977
";0;14.534;14.450;SB9287_island_31687;0;0;0.00075;17.6;1.6534989280455172E44;16.535;5.583;2.2117971072255193E44;5.606700955938472E14;5.607;1049;0.009650532973127884;0.10904239893329291;1;No corresponding radio source to BCG;1;1;0;0
em01_335141_020_ML00047_009_c947;J222000.0-522731;335.06335191036396;-52.48714979886061;0.12564565241336823;0.0058298842050135136;2MASX J22200853-5227489;335.0354835;-52.4637501;0.107965;12.171;12.128;0;335.0355000;-52.4638000;0.000438694;16.907;5.777673309690559E43;5.778;0.649;6.426888386424759E43;3.2232099811730706E14;3.223;1002;5.6392849382201514E-5;5.926463668910443E-4;1;Very weak source;0;1;0;0
em01_336138_020_ML00045_010_c947;J221959.2-482902;334.99687983714705;-48.48389694846957;0.8665209412574768;0.015985628589987755;0;0;0;0;0;0;SB9287_island_55604;0;0;0.00075;17.02;5.952081262835325E44;59.521;18.198;7.771892569806121E44;1.1092317353199208E15;11.092;1137;0.007684486595454242;0.10941722732798494;0;High redshift, Discuss;0;1;0;0
em01_336138_020_ML00047_010_c947;J222251.8-483423;335.7161413488663;-48.57327451264886;0.6519690173624292;0.0016230728069011374;[BRS2016] J222250.73-483435.5;335.7113;-48.5764;0.651220;14.851;14.813;SB9287_island_45668;335.7113000;-48.5764000;0.00047627;17.202;4.5465331476600325E44;45.465;12.511;5.7976459150891174E44;1.0407726249060209E15;10.408;1222.8409534974599;0.006630035874377216;0.07654346113040358;1;Very weak Source;0;1;0;0
